The chemical compositions of multiple stellar populations in the globular cluster NGC 2808

Pseudo two-colour diagrams or Chromosome maps (ChM) indicate that NGC 2808 host five different stellar populations. The existing ChMs have been derived by the Hubble Space Telescope photometry, and comprise of stars in a small field of view around the cluster centre. To overcome these limitations, we built a ChM with U,B,I photometry from ground-based facilities that disentangle the multiple stellar populations of NGC 2808 over a wider field of view. We used spectra collected by GIRAFFE@VLT in a sample of 70 red giant branch (RGB) and seven asymptotic giant branch (AGB) stars to infer the abundances of C, N, O, Al, Fe, and Ni, which combined with literature data for other elements (Li, Na, Mg, Si, Ca, Sc, Ti, Cr and Mn), and together with both the classical and the new ground-based ChMs, provide the most complete chemical characterisation of the stellar populations in NGC 2808 available to date. As typical of the multiple population phenomenon in globular clusters, the light elements vary from one stellar population to another; whereas the iron peak elements show negligible variation between the different populations (at a level of $\lesssim0.10$~dex). Our AGB stars are also characterised by the chemical variations associated with the presence of multiple populations, confirming that this phase of stellar evolution is affected by the phenomenon as well. Intriguingly, we detected one extreme O-poor AGB star (consistent with a high He abundance), challenging stellar evolution models which suggest that highly He-enriched stars should avoid the AGB phase and evolve as AGB-manqu\'e star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

main.tex            Main tex file
references.bib      Reference file
table1_final.txt    Table 1 in its complete form

figures/            38 files

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> table1_final.txt <==
#star|ra|dec|vrad|pm(ra,dec)|teff|logg|vt|[Fe/H]|[C/Fe]|[N/Fe]|[O/Fe]|[Al/Fe]|[Ni/Fe]|ChM
#RGB sample:
     N2808_2_36    137.97362    -64.84250    120.7    (1.39,0.05)     4909    2.56    1.28    -1.13    -0.13    0.30    0.56    -0.03    0.19      1
     N2808_6_34    137.99404    -64.84728    107.8    (0.86,-0.12)    4900    2.49    1.30    -1.07    -0.25    0.65    0.36     0.10    0.11      1
     N2808_1_31    138.01371    -64.84247    125.3    (1.49,0.95)     4996    2.66    1.26    -1.10    -0.13    0.43    0.56    -0.10    0.25      1
   N2808_2_44_0    138.02238    -64.85067    123.0    (1.60,0.19)     4880    2.52    1.29    -1.19    -0.20    0.38    0.72     0.06    0.05      1
   N2808_3_29_0    138.04733    -64.84933    101.7    (0.04,-0.09)    5067    2.53    1.29    -1.09    -0.30    1.08    0.15     0.43   -0.02      1
     N2808_6_29    138.04400    -64.84597    109.1    (1.34,-0.06)    4888    2.43    1.31    -0.96    -0.26    0.40    0.40     0.08   -0.04      1
    N2808_4_2_0    138.02342    -64.87714    110.7    (0.30,1.35)     4889    2.44    1.31    -1.13    -0.76    1.35  <-0.35     1.12    0.10      1
   N2808_1_42_0    138.03146    -64.85311    112.5    (1.50,1.18)     4734    2.21    1.37    -1.18    -0.21    0.30    0.67    -0.01    0.07      1
     N2808_5_12    138.05412    -64.86742    110.9    (0.99,-0.18)    4893    2.44    1.31    -1.12    -0.69    1.31  <-0.39     1.14    0.15      1
     N2808_5_11    138.05508    -64.87675    88.5     (0.99,0.29)     4725    2.16    1.38    -1.07    -0.81    1.19  <-0.70     0.94    0.13      1
   N2808_4_11_0    138.04438    -64.86833    96.5     (1.55,1.43)     4896    2.51    1.29    -1.10    -0.65    1.22    nan      0.87   -0.05      1
    N2808_4_7_0    137.98946    -64.88117    106.0    (0.79,1.00)     4955    2.49    1.30    -1.09    -0.45    1.21   -0.04     0.74    0.07      1
      N2808_3_1    138.03521    -64.87828    91.4     (1.62,0.33)     4891    2.52    1.29    -1.03    -0.45    0.95   -0.00     0.08   -0.05      1
      N2808_7_9    137.98329    -64.87778    92.6     (0.94,0.81)     4742    2.23    1.36    -0.97    -0.43    0.55   -0.15    -0.01    0.05      1
     N2808_4_20    137.97042    -64.86561    91.0     (0.51,0.47)     4873    2.35    1.33    -1.03    -0.66    1.20   -0.18     0.92   -0.00      1
    N2808_1_8_0    137.96675    -64.88117    90.5     (1.02,0.16)     4789    2.32    1.34    -0.95    -0.25   -0.05    0.29    -0.17    0.03      1
   N2808_4_20_0    137.98721    -64.87197    110.4    (0.82,0.08)     4814    2.27    1.35    -1.10    -0.76    1.24  <-0.35     0.90    0.09      1
     N2808_3_18    137.97338    -64.87156    129.7    (0.93,0.65)     5007    2.62    1.26    -1.07    -0.29    0.90    0.03     0.14    0.12      1
   N2808_3_49_0    137.97958    -64.86086    119.5    (-0.24,0.56)    4830    2.38    1.33    -1.10    -0.41    0.98    0.22     0.22    0.15      1
     N2808_2_27    137.96458    -64.86294    93.4     (1.00,0.23)     4807    2.31    1.34    -1.09    -0.21    0.15    0.47    -0.09    0.04      1
     N2808_1_25    137.97088    -64.85075    115.7    (0.30,0.80)     4945    2.63    1.26    -0.97    -0.19    0.00    0.45     0.01    0.03      1
     N2808_1_38    137.96546    -64.84572    108.4    (1.13,0.63)     4889    2.56    1.28    -1.03    -0.11    0.12    0.39    -0.14    0.22      1
     N2808_2_26    137.96713    -64.85703    107.0    (0.90,0.05)     4892    2.56    1.28    -1.02    -0.11    nan     0.59   <-0.12    0.01      1
   N2808_5_48_0    137.98779    -64.85619    115.3    (0.95,-1.04)    4978    2.57    1.28    -1.08    -0.60    1.21   -0.17     0.90    0.07      1
  N2808_1_79_wf    137.95400    -64.81653    99.7     (0.96,0.40)     4585    2.06    1.41    -1.08    -0.33    0.68    0.26    -0.15    0.08      2
 N2808_1_122_wf    137.99004    -64.81564    102.4    (0.88,0.55)     4876    2.63    1.26    -1.02    -0.43    1.18    0.40     0.15    0.13      2
  N2808_1_74_wf    137.95033    -64.83339    94.2     (0.61,-0.09)    4894    2.55    1.28    -1.04    -0.11    0.00    0.61   <-0.17    0.10      2
 N2808_1_178_wf    138.04513    -64.81372    108.0    (0.97,0.36)     4777    2.34    1.34    -1.07    -0.11    0.21    0.62    -0.03    0.20      2
 N2808_1_133_wf    137.99963    -64.81864    97.1     (0.95,-0.08)    4896    2.54    1.28    -1.09     0.02    0.28    0.67   <-0.02    0.12      0
 N2808_1_314_wf    137.96975    -64.75536    101.9    (1.10,0.20)     4886    2.62    1.26    -1.08    -0.31    0.98    0.38     0.24    0.19      2
 N2808_1_313_wf    137.95500    -64.74931    105.9    (1.00,0.15)     4898    2.56    1.28    -0.94    -0.10   -0.00    0.51   <-0.22    0.08      0
 N2808_1_326_wf    138.14175    -64.77483    99.5     (1.06,0.18)     4779    2.40    1.32    -1.13    -0.25    0.10    0.28     0.12    0.05      2
 N2808_1_181_wf    138.04583    -64.83139    94.7     (0.85,-0.08)    4877    2.44    1.31    -1.02    -0.62    1.23    nan      0.99    0.02      0
 N2808_1_209_wf    138.06383    -64.80972    106.8    (1.05,0.28)     4744    2.29    1.35    -1.10    -0.71    1.23  <-0.27     0.93    0.12      2
 N2808_1_324_wf    138.11971    -64.73797    100.4    (1.08,0.16)     4576    1.94    1.44    -1.05    -0.74    1.26    nan      0.98    0.15      0
 N2808_1_342_wf    138.33400    -64.79317    100.4    (nan,nan)       4863    2.57    1.28    -1.19    -0.19   -0.50    0.21     0.04    0.03      0
 N2808_1_250_wf    138.10442    -64.82317    107.7    (0.91,0.19)     4893    2.60    1.27    -1.06    -0.65    1.21    nan      0.91    0.02      2
 N2808_1_228_wf    138.08383    -64.82272    117.8    (1.03,0.40)     4682    2.12    1.39    -1.11    -0.11    0.11    0.61    -0.05    0.09      2
 N2808_1_240_wf    138.09550    -64.81569    106.3    (1.21,0.24)     4916    2.56    1.28    -1.18    -0.04    0.20    0.73     0.06    0.02      2
 N2808_1_281_wf    138.15338    -64.86253    112.1    (0.94,0.19)     4603    1.99    1.42    -1.06    -0.78    1.25  <-0.34     1.08    0.09      2
 N2808_1_265_wf    138.12213    -64.85525    90.5     (1.28,0.41)     4519    1.86    1.46    -0.99    -0.93    1.10  <-0.52     0.82    0.14      2
 N2808_1_254_wf    138.10708    -64.84056    91.9     (1.26,0.31)     4749    2.27    1.35    -1.06    -0.09    0.18    0.67    -0.09    0.06      2
 N2808_1_268_wf    138.12571    -64.83108    114.0    (0.94,0.08)     4671    2.13    1.39    -1.05    -0.13    0.05    0.61    -0.24    0.11      0
     N2808_7_22    138.04471    -64.85333    94.7     (0.84,-0.30)    4860    2.55    1.28    -1.04    -0.45    1.02    0.00     0.00    0.04      0
 N2808_1_247_wf    138.10267    -64.86458    83.4     (0.94,0.33)     4951    2.61    1.27    -0.95    -0.80    1.17  <-0.73     1.06    0.03      2
   N2808_5_34_0    138.04192    -64.86186    88.8     (0.73,0.25)     4720    2.16    1.38    -1.10    -0.83    1.16  <-0.48     0.95   -0.01      0
 N2808_1_338_wf    138.29108    -64.87964    112.6    (nan,nan)       4568    1.98    1.43    -1.16    -0.23    0.81    0.54     0.01    0.15      0
 N2808_1_340_wf    138.32242    -64.87683    105.5    (nan,nan)       4815    2.47    1.30    -1.03    -0.31    0.91    0.34     0.24    0.09      0
 N2808_1_261_wf    138.11388    -64.88094    109.1    (1.03,0.06)     4928    2.64    1.26    -1.02    -0.63    1.14   -0.26     0.86    0.11      2
 N2808_1_278_wf    138.14700    -64.90106    119.1    (0.97,0.16)     4568    1.95    1.44    -1.07    -0.75    0.90  <-0.50     0.93    0.13      2
 N2808_1_217_wf    138.07367    -64.90550    93.8     (0.93,0.66)     4651    2.03    1.42    -1.00    -0.84    1.17    nan      0.93    0.06      0
 N2808_1_319_wf    138.05004    -64.99458    110.8    (0.87,0.12)     4942    2.53    1.29    -0.97    -0.63    1.15  <-0.50     1.04    0.08      0
 N2808_1_312_wf    137.93183    -64.96864    101.7    (0.94,0.25)     4882    2.51    1.29    -1.00    -0.62    1.14  <-0.45     0.77    0.06      2
  N2808_1_91_wf    137.96183    -64.94383    101.6    (1.05,0.30)     4683    2.11    1.39    -1.05    -0.31    0.79    0.31     0.40    0.11      0
 N2808_1_114_wf    137.98050    -64.95278    98.5     (0.82,0.23)     4960    2.64    1.26    -1.00    -0.13   -0.25    0.45    -0.14    0.00      2
 N2808_1_112_wf    137.97996    -64.91378    88.7     (1.15,0.58)     4906    2.57    1.28    -1.03    -0.23    0.82    0.32    -0.02    0.02      2
 N2808_1_121_wf    137.98833    -64.91258    95.7     (0.90,0.14)     4963    2.63    1.26    -1.00    -0.71    1.28  <-0.63     0.92    0.09      2
 N2808_1_315_wf    138.00929    -65.02519    97.1     (0.92,0.19)     4711    2.10    1.40    -1.06    -0.21    0.12    0.40    -0.09    0.16      0
 N2808_1_148_wf    138.01225    -64.91244    103.6    (1.33,0.39)     4775    2.31    1.34    -1.06    -0.03    0.10    0.52    -0.11    0.10      2
 N2808_1_123_wf    137.99004    -64.89294    95.1     (0.70,0.20)     4898    2.52    1.29    -0.91    -0.65    1.07    nan      0.87    0.02      2
 N2808_1_111_wf    137.98008    -64.89517    111.5    (1.32,0.21)     4795    2.22    1.37    -1.02    -0.46    0.90   -0.05     0.10    0.04      0
  N2808_1_64_wf    137.94450    -64.88764    94.9     (0.81,0.24)     4683    2.07    1.40    -1.01    -0.43    0.85    0.12     0.04    0.05      1
  N2808_1_41_wf    137.92442    -64.92289    92.5     (1.13,0.31)     4852    2.40    1.32    -1.03    -0.67    1.16  <-0.54     0.88    0.09      1
 N2808_1_301_wf    137.71058    -64.90172    96.3     (nan,nan)       4628    2.13    1.39    -0.97    -0.82    1.02  <-0.34     0.79    0.08      0
  N2808_1_40_wf    137.92346    -64.87636    99.5     (0.77,0.51)     4903    2.48    1.30    -0.98    -0.68    1.20    nan      0.88    0.08      2
  N2808_1_12_wf    137.86246    -64.88156    106.3    (0.87,0.22)     4876    2.52    1.29    -0.98    -0.56    1.09   -0.21     0.73    0.02      2
   N2808_1_4_wf    137.83479    -64.85917    98.8     (nan,nan)       4860    2.53    1.29    -0.99    -0.46    1.13    0.17     0.68    0.01      2
 N2808_1_304_wf    137.74363    -64.77092    112.2    (0.79,0.21)     4923    2.54    1.28    -1.03    -0.11    0.02    0.43    -0.17    0.13      0
  N2808_1_26_wf    137.89796    -64.82486    108.6    (1.19,0.08)     4784    2.57    1.28    -1.04    -0.41    0.89    0.34     0.13    0.10      2
#AGB sample:
  N2808_1_80_0a    138.00308    -64.84242    100.9    (1.76,0.35)     4931    2.21    1.37    -1.13    -0.35    0.58    0.65   <-0.19    0.10      0
 N2808_2_322_wf    138.08217    -64.73211    100.2    (1.06,0.30)     4848    2.17    1.38    -1.14    -0.25    0.52    0.68    -0.10    0.13      0
 N2808_2_285_wf    138.17242    -64.81203    95.6     (1.11,0.45)     4791    2.18    1.38    -1.17    -0.28    0.40    0.81   <-0.25    0.03      0
 N2808_2_329_wf    138.18396    -64.76347    109.4    (1.05,0.26)     4840    2.22    1.37    -1.21    -0.26    0.60    0.83    -0.14    0.01      0
 N2808_2_291_wf    138.25512    -64.87864    111.1    (1.21,0.23)     4780    2.04    1.41    -1.12    -0.98    1.17    0.03     0.69    0.01      0
 N2808_2_192_wf    138.05300    -64.88747    103.9    (1.47,-0.03)    4913    2.21    1.37    -1.00    -0.62    0.79    0.33     0.11   -0.04      0
   N2808_2_9_wf    137.85825    -64.89367    100.1    (0.95,0.36)     4692    1.97    1.43    -1.20    -0.54    0.43  <-0.73     1.01    0.08      0

